Linear and Parallel Learning of Markov Random Fields

We introduce a new embarrassingly parallel parameter learning algorithm for Markov random fields with untied parameters which is efficient for a large class of practical models. Our algorithm parallelizes naturally over cliques and, for graphs of bounded degree, its complexity is linear in the number of cliques. Unlike its competitors, our algorithm is fully parallel and for log-linear models it is also data efficient, requiring only the local sufficient statistics of the data to estimate parameters.

==> notes.txt <==
Section 5: Theory

Drop neighbourhood system explanation


Undirected probabilistic graphical models can be specified, locally, in terms of Markov properties and conditional independence or, globally, in terms of an energy function E(x_c|theta_c) over the maximal cliques.  The Hammersley-Cliffort theorem (citation) establishes the equivalence between these two representations.

One important fact that is often omitted...
Def of normalized potential

The following....

Theorem on existance + uniqueness of normalized potentials

Section 5.1: Structure of marginals

re-write formulas with kevin notation

Path connectivity definition + relevance to marginal (Def 4 + Prop 5)

Section 5.2: Consistency

Section 5.3: Relationship to ML

Mention consistency is a corolary of this argument.  Mention the strong assumption holds in the limit

---------

Write experiments section

Theory:
- Structure of the maringal
- LAP argument (uniqueness)
- Consistency
- Relation to ML

Structure of marinal appendix (time permitting)


